Geometry Matters: Benchmarking Scientific ML Approaches for Flow Prediction around Complex Geometries

Rapid and accurate simulations of fluid dynamics around complicated geometric bodies are critical in a variety of engineering and scientific applications, including aerodynamics and biomedical flows. However, while scientific machine learning (SciML) has shown considerable promise, most studies in this field are limited to simple geometries, and complex, real-world scenarios are underexplored. This paper addresses this gap by benchmarking diverse SciML models, including neural operators and vision transformer-based foundation models, for fluid flow prediction over intricate geometries. Using a high-fidelity dataset of steady-state flows across various geometries, we evaluate the impact of geometric representations -- Signed Distance Fields (SDF) and binary masks -- on model accuracy, scalability, and generalization. Central to this effort is the introduction of a novel, unified scoring framework that integrates metrics for global accuracy, boundary layer fidelity, and physical consistency to enable a robust, comparative evaluation of model performance. Our findings demonstrate that newer foundation models significantly outperform neural operators, particularly in data-limited scenarios, and that SDF representations yield superior results with sufficient training data. Despite these promises, all models struggle with out-of-distribution generalization, highlighting a critical challenge for future SciML applications. By advancing both evaluation models and modeling capabilities, our work paves the way for robust and scalable ML solutions for fluid dynamics across complex geometries.

==> figures/losses/deeponet.csv <==
epoch,val_loss_full,train_loss
0,0.264234930276871,0.556897259045703
1,0.217368826270103,0.066459103933691
2,0.218874767422676,0.088124367563675
3,0.119982667267323,0.056531940645073
4,0.086678877472878,0.045733052878253
5,0.074058532714844,0.083822761051124
6,0.062719956040382,0.022046762130534
7,0.061155434697867,0.022002381942002
8,0.058271154761314,0.01513574263663
9,0.051156662404537,0.02397844165292
10,0.047247510403395,0.018132131488528
11,0.041770834475756,0.013065482538271
12,0.037544619292021,0.014584755117539
13,0.037178434431553,0.01019077944026
14,0.040967997163534,0.012722889936413
15,0.031233489513397,0.010817041785534
16,0.041465733200312,0.012774451412649
17,0.035975407809019,0.011471400265388
18,0.027785025537014,0.009877528927367
19,0.030095558613539,0.012978563361685
20,0.031830836087465,0.00894860754488
21,0.027873732149601,0.011039123118584
22,0.031233688816428,0.01017940248615
23,0.054976057261229,0.008145729841393
24,0.024245521053672,0.010560260341057
25,0.042580422013998,0.010811250356104
26,0.023614332079887,0.010222427221985
27,0.02137709595263,0.009169510121865
28,0.028442433103919,0.011545950740886
29,0.037107862532139,0.0109228344445
30,0.02297998033464,0.007947892780066
31,0.022455662488937,0.007848469836366
32,0.01964432746172,0.007015348011919
33,0.021938333287835,0.012459157808432
34,0.018960332497954,0.004830608777411
35,0.033279832452536,0.005709291501262
36,0.021774025633931,0.006457331105291
37,0.038031209260225,0.00804526276382
38,0.017085297033191,0.005513115196663
39,0.020403714850545,0.005987826649895
40,0.015737755224109,0.006860717857004
41,0.015467153862119,0.005766852208277
42,0.021900415420532,0.005755331399996
43,0.018176484853029,0.005279877839106
44,0.018605189397931,0.006085555398992
45,0.014427345246077,0.005300081428383
46,0.016349049285054,0.005592698334416
47,0.013950251042843,0.004555931764723
48,0.013426772318781,0.003945315598685
49,0.015297052450478,0.004319688551429
50,0.013778018765152,0.005228805937804
51,0.017531573772431,0.004172738842802
52,0.013961960561574,0.003927962701709
53,0.011380258016288,0.003987983855041
54,0.013571008108556,0.004750601524089
55,0.011903624050319,0.005266854814787
56,0.013728321529925,0.004449493821691
57,0.015286348760128,0.0041164444483
58,0.010438252240419,0.004468700836393
59,0.018588915467262,0.004479794102129
60,0.029824975878,0.003333519648246
61,0.009145185351372,0.003088530949753
62,0.017521258443594,0.005352881290795
63,0.010535734705627,0.003586649613377
64,0.012400424107909,0.003220738159143
65,0.010212741792202,0.004589752835576
66,0.011919390410185,0.004662564629446
67,0.01226354110986,0.003161214932334
68,0.008994873613119,0.00362742860428
69,0.010267775505781,0.004448739049015
70,0.033412996679545,0.003502828477698
71,0.009306497871876,0.003331151330106
72,0.010907998308539,0.003341367771403
73,0.011785238981247,0.00285601695335
74,0.009395878762007,0.003794895152775
75,0.012528490275145,0.003872973102261
76,0.009984389878809,0.002748744681109
77,0.008831625804305,0.00354601529034
78,0.013148608617485,0.003121417441434
79,0.010074147954583,0.003755495628866
80,0.016578217968345,0.003327390764753
81,0.008174245245755,0.003351661882334
82,0.009035939350724,0.003503706435974
83,0.008855879306793,0.003109215648389
84,0.00985367782414,0.002743274651342
85,0.007500236853957,0.002653946155381
86,0.01606959104538,0.003083560037339
87,0.013106737285853,0.003492409187553
88,0.007946284487844,0.002724043736331
89,0.012166178785265,0.003057829970203
90,0.010975820012391,0.002944365284444
91,0.008829141035676,0.003978015371104
92,0.0071169026196,0.003285839427311
93,0.025146599858999,0.00295034328398
94,0.008003442548215,0.002744815965949
95,0.016675585880876,0.003735962386903
96,0.007420687470585,0.002098071008125
97,0.012114791199565,0.002764606996304
98,0.009720835834742,0.00237966058315
99,0.007565653417259,0.002962675379725
100,0.008364709094167,0.002531926237983
101,0.007189540192485,0.003373017376362
102,0.007188880350441,0.003000028382909
103,0.006417468190193,0.002981949322323
104,0.007855953648686,0.002893792404696
105,0.007439569570124,0.002715514013592
106,0.006434614770114,0.002499384502395
107,0.007366761565208,0.002468821370712
108,0.010845735669136,0.003285952350173
109,0.008623537607491,0.00363033590717
110,0.006648332346231,0.002800702591533
111,0.007041440811008,0.002893517164921
112,0.011310055851936,0.003258094653575
113,0.007647938560694,0.002538743992773
114,0.007713643833995,0.002650987972932
115,0.006660516839474,0.002607393606013
116,0.007261950057,0.002390279843288
117,0.007384961470962,0.003797491379373
118,0.009290050715208,0.002201090617139
119,0.008000129833817,0.002833602034419
120,0.007968066260219,0.002510017657187
121,0.006805504206568,0.002525326035538
122,0.006574055179954,0.002202532744074
123,0.010216211900115,0.002533649694669
124,0.008047215640545,0.002264633913001
125,0.00617956975475,0.002208635195226
126,0.008326422423124,0.002199149788188
127,0.008056903257966,0.002417953277472
128,0.009921724908054,0.002294658943962
129,0.011619154363871,0.0018694174881
130,0.005887837614864,0.002556371845761
131,0.006798530463129,0.002134750648717
132,0.007491698488593,0.002077441105939
133,0.011914881877601,0.002383686159495
134,0.00785814691335,0.002289603276343
135,0.005845246370882,0.002655250969838
136,0.006716570816934,0.00209214758191
137,0.006567877717316,0.001935086160908
138,0.006380023900419,0.002397371118908
139,0.008388293907046,0.00233621691829
140,0.006348972208798,0.00180061492271
141,0.005847389344126,0.002281607269348
142,0.008565137162805,0.002022877183966
143,0.006101872771978,0.002013093367471
144,0.005979696288705,0.002800565540383
145,0.00578055344522,0.002673547042529
146,0.005784318782389,0.002607951325141
147,0.006248827558011,0.002138099838097
148,0.005342848133296,0.002663182237181
149,0.00671751331538,0.001857801694617
150,0.007142810150981,0.002327419103191
151,0.005825935862958,0.001985392232503
152,0.005733192898333,0.002314773041386
153,0.007336946204305,0.002909259379521
154,0.005622988101095,0.002121348490618
155,0.005962616298348,0.002229613335658
156,0.009895470924675,0.002036105398777
157,0.009532012976706,0.002439183406144
158,0.005972001701593,0.00218896883113
159,0.012211837805808,0.002749697390148
160,0.006163573358208,0.002164709809828
161,0.008658460341394,0.001816040277239
162,0.007593411486596,0.00191254254302
163,0.009200629778206,0.00237285058635
164,0.005999471526593,0.002536741730485
165,0.008329839445651,0.002374347379979
166,0.006220493931323,0.002727891335477
167,0.007482360117137,0.001935495774281
168,0.008418470621109,0.002176733343731
169,0.006308261305094,0.002549973644515
170,0.010009751655161,0.001884791531362
171,0.006382272578776,0.002485479422224
172,0.006690265145153,0.002493030405579
173,0.005034518893808,0.001923605215173
174,0.006552737671882,0.0017234937186
175,0.007086351513863,0.001986801722524
176,0.006821230053902,0.002489419307191
177,0.012578703463078,0.002210545979324
178,0.01038139872253,0.002742132168351
179,0.008421414531767,0.001919064598648
180,0.007254832424223,0.002015101039433
181,0.011349624022842,0.003214457567083
182,0.007538715843111,0.00304523087713
183,0.006924338173121,0.003011375883943
184,0.007623996119946,0.002482584334454
185,0.006588985212147,0.002000464201653
186,0.006866498850286,0.002300023866458
187,0.00655575376004,0.002723685417247
188,0.005808800924569,0.002305609037042
189,0.006293214857578,0.002331801799907
190,0.007373968139291,0.001957794693226
191,0.013012164272368,0.002751541319109
192,0.009355888701975,0.002476087409984
193,0.007340535987169,0.002795526366754
194,0.005403692368418,0.002367666119123
195,0.005624927114695,0.001654809032819
196,0.005855912808329,0.002015864579031
197,0.009679161943495,0.001701472180988
198,0.011902028694749,0.002066102245105
199,0.005842833779752,0.002318506193963


==> figures/losses/fno.csv <==
epoch,val_loss_full,train_loss
0,0.149607270956039,0.048431804031134
1,0.139804840087891,0.045656652003527
2,0.097629360854626,0.030474757403135
3,0.093340635299683,0.024471716831128
4,0.09704951196909,0.028163482745489
5,0.07985795289278,0.023133482473592
6,0.075201451778412,0.025516930967569
7,0.073645450174809,0.01832203840216
8,0.064211905002594,0.016786746804913
9,0.056351732462645,0.015789145417512
10,0.053367540240288,0.016609115401904
11,0.051762945950031,0.014165053019921
12,0.053534913808107,0.014881920597206
13,0.048242043703795,0.015372211734454
14,0.049408759921789,0.012894480489194
15,0.052257969975472,0.014226717998584
16,0.047065690159798,0.011399787881722
17,0.044804323464632,0.012250201931844
18,0.041415508836508,0.012994509624938
19,0.046461381018162,0.009643726206074
20,0.038698989897966,0.012730792382111
21,0.038242265582085,0.012500561090807
22,0.040713854134083,0.01259636177371
23,0.036377731710672,0.012052872218192
24,0.035468325018883,0.008730573828022
25,0.049684926867485,0.008729746968796
26,0.040287870913744,0.009199553541839
27,0.032795950770378,0.006280438322574
28,0.032233364880085,0.00898827019458
29,0.035768728703261,0.007525111098463
30,0.031872488558292,0.008675160026178
31,0.037806302309036,0.007909275001536
32,0.029017146676779,0.006918818301832
33,0.032004486769438,0.00813940068086
34,0.029792195186019,0.007154254475608
35,0.027919873595238,0.007944969615589
36,0.02680154889822,0.008285250530268
37,0.027512090280652,0.007116549105073
38,0.027419369667769,0.006173026111598
39,0.027740001678467,0.006705274867515
40,0.026044340804219,0.006678357347846
41,0.024642515927553,0.007751816386978
42,0.023371610790491,0.006303881062195
43,0.024500209838152,0.007109537674114
44,0.026990439742804,0.006386832799762
45,0.023130556568503,0.004777759825811
46,0.023285273462534,0.005790382406364
47,0.023170616477728,0.004873524249221
48,0.02291401848197,0.005106353123362
49,0.024870101362467,0.005980237262944
50,0.022609110921621,0.004879462035994
51,0.022720374166966,0.005853314138949
52,0.020436324179173,0.006100007953743
53,0.020402751863003,0.004841840717321
54,0.019353225827217,0.004624459721769
55,0.021209202706814,0.004291432195654
56,0.020759724080563,0.005142026829223
57,0.019695742055774,0.00457440080742
58,0.01833420433104,0.004360594615961
59,0.019457878544927,0.004556667928894
60,0.017859200015664,0.004776057523365
61,0.021095456555486,0.004717260203324
62,0.017769878730178,0.00521684596315
63,0.017108660191298,0.00473295225141
64,0.016172740608454,0.004027346009389
65,0.019998861476779,0.005300667416304
66,0.016341323032975,0.003798359368617
67,0.015653766691685,0.003521007532254
68,0.023930354043841,0.004862062004395
69,0.016251787543297,0.003449243865907
70,0.01610841602087,0.00347686218253
71,0.016062807291746,0.004261536834141
72,0.015438612550497,0.004508266861861
73,0.016503345221281,0.003744760737754
74,0.01540706679225,0.003784606140107
75,0.014251745305956,0.003435823142839
76,0.014775156974793,0.003228695931224
77,0.014642666094005,0.003838718348804
78,0.014800458215177,0.003727038988533
79,0.015424706041813,0.00320629059958
80,0.01443956233561,0.003783318338295
81,0.013195977546275,0.003546234189222
82,0.015811014920473,0.003626603066611
83,0.014473485760391,0.00312873206567
84,0.014424074441195,0.003356137863981
85,0.013228565454483,0.004179759587472
86,0.013361600227654,0.003210824673685
87,0.013399875722826,0.003303276258521
88,0.013708654791117,0.003246924087095
89,0.013570591807366,0.002591808505046
90,0.012765153311193,0.002901952069563
91,0.012604979798198,0.002418643368098
92,0.015483777970076,0.002917658211663
93,0.011859493330121,0.003043117855365
94,0.011767148971558,0.002413352477985
95,0.012150562368333,0.002735297436205
96,0.011376427486539,0.002517574032148
97,0.015610157512128,0.002774186246097
98,0.011304212734103,0.002826003132698
99,0.011803071014583,0.002583612975044
100,0.01192294433713,0.002454623440281
101,0.012279730290175,0.003220904905659
102,0.011104357428849,0.002671699520821
103,0.018029557541013,0.002721759855437
104,0.011677616275847,0.002769770969947
105,0.010332072153688,0.0024218998927
106,0.01334217749536,0.002663589641452
107,0.011461257003248,0.002687107228364
108,0.009923422709107,0.002085080595377
109,0.011261686682701,0.002070861876321
110,0.009751219302416,0.002697252978881
111,0.009726795367897,0.002611593902111
112,0.012048241682351,0.002967746237603
113,0.009494502097368,0.001730334785922
114,0.012768799439073,0.002042413355472
115,0.012433903291822,0.003521615390976
116,0.010197154246271,0.002484361470367
117,0.010077600367367,0.001941694521035
118,0.009288386441767,0.001877469049456
119,0.010993180796504,0.002082603017334
120,0.00993232242763,0.002441557395893
121,0.011544205248356,0.001968263772627
122,0.009509116411209,0.002233960852027
123,0.00953758135438,0.002583408394518
124,0.009909785352647,0.00196922532826
125,0.009275422431529,0.002198075549677
126,0.009176760911942,0.001772868004628
127,0.008706074208021,0.002870666522843
128,0.008649273775518,0.001850764022674
129,0.00831693969667,0.002075288603858
130,0.00848008506,0.001766493866065
131,0.008159912191331,0.002188244950958
132,0.008774631656706,0.00186329583327
133,0.008239005692303,0.001687972336852
134,0.015633415430784,0.001775185849207
135,0.00844194367528,0.001707214237346
136,0.009213066659868,0.003193947354642
137,0.011898401193321,0.001949273208932
138,0.007839276455343,0.001839768188074
139,0.007492707576603,0.001592790312134
140,0.007523504085839,0.001606193716483
141,0.008777052164078,0.001384476114375
142,0.00811330229044,0.001473862933926
143,0.008332125842571,0.001790605140074
144,0.009033448062837,0.002627180474034
145,0.007826577872038,0.002155842833842
146,0.007096395362169,0.001567609619815
147,0.007599391043186,0.001457015130048
148,0.007182891946286,0.001865332961703
149,0.007441837806255,0.001927129062824
150,0.009100219234824,0.001638297414562
151,0.007000548765063,0.00134511035479
152,0.00716500589624,0.001507015029589
153,0.006919160019606,0.001138088902614
154,0.00728448620066,0.00189212775634
155,0.006903438363224,0.001284515038909
156,0.00661894120276,0.001230604581845
157,0.007578916382045,0.001180658807668
158,0.006724900566041,0.001593693578616
159,0.007055949419737,0.001321979472414
160,0.006613257806748,0.001529478142038
161,0.007510822732002,0.001181865021742
162,0.007234295364469,0.001735788983448
163,0.007659615017474,0.00156165442119
164,0.006335038226098,0.001043291925453
165,0.006482303608209,0.000977195704278
166,0.006765445228666,0.001595979067497
167,0.007455453276634,0.00136858120483
168,0.01751234009862,0.001373770576902
169,0.008813872002065,0.001818498165812
170,0.006327638402581,0.001884591777343
171,0.006375334691256,0.001180952628298
172,0.008097152225673,0.001705705584027
173,0.007547025103122,0.001170135964639
174,0.006044628098607,0.001543598133139
175,0.00587798608467,0.000934749927061
176,0.005930251907557,0.00110756860037
177,0.005608460865915,0.000976473735257
178,0.009388994425535,0.001229180089043
179,0.006924931425601,0.001179179789809
180,0.006468790117651,0.001137914853947
181,0.005820321384817,0.00129176369713
182,0.007046244107187,0.002528871995552
183,0.005525760352612,0.000996798839575
184,0.00544850807637,0.001099854934728
185,0.006220171228051,0.001173722602349
186,0.005252924747765,0.00080156539722
187,0.00638844165951,0.000895577678845
188,0.005416341125965,0.000717964935272
189,0.00534786330536,0.000938366966633
190,0.007765075191855,0.001234630817392
191,0.005934415850788,0.001114640578938
192,0.005582116078585,0.001135375925029
193,0.008756898343563,0.001369762246031
194,0.005005724262446,0.001478149369359
195,0.005637739319354,0.000922419080356
196,0.005795680917799,0.001009693493446
197,0.005032259039581,0.00091159157843
198,0.00854773260653,0.001171913386012
199,0.005071913823485,0.000935664285983


==> figures/losses/poseidon-T.csv <==
epoch,train_loss,val_loss_full
0,0.066638401647409,0.141701564192772
1,0.034713404284169,0.129596039652824
2,0.025430027830104,0.053490079939365
3,0.014431309156741,0.037093043327332
4,0.009436460887082,0.024502767249942
5,0.008417483547237,0.022787468507886
6,0.004498992511071,0.016267007216811
7,0.008308067242615,0.052330084145069
8,0.005295597800675,0.014166447333992
9,0.004125034655832,0.010771268978715
10,0.003968008908366,0.010851007886231
11,0.003623919480015,0.0109001128003
12,0.003065051363471,0.007032343652099
13,0.003351750444078,0.011510115116835
14,0.003581124776974,0.009168777614832
15,0.004136295936769,0.010937268845737
16,0.003402128161785,0.009265975095332
17,0.004237567953533,0.006459922995418
18,0.002297785695797,0.006831519771367
19,0.002508467787023,0.008128148503602
20,0.00182680178065,0.005233464762568
21,0.001679445027063,0.004760543815792
22,0.003399477342221,0.020248059183359
23,0.001906302613982,0.00451175449416
24,0.002369950174276,0.006467942614108
25,0.001899778351071,0.005095941014588
26,0.001389629243446,0.004297632258385
27,0.001552599825664,0.004657355602831
28,0.001872218609788,0.007666375022382
29,0.002314084810981,0.007665912155062
30,0.001505947660189,0.005686127580702
31,0.00124834140297,0.004261082503945
32,0.001400616409956,0.007162382826209
33,0.001642636730685,0.004292269703001
34,0.002860228309874,0.004686240106821
35,0.001765999910034,0.005412818398327
36,0.001191132423507,0.007436173968017
37,0.001190202286428,0.009657835587859
38,0.00148878559994,0.003310742089525
39,0.001257506025528,0.00667888391763
40,0.001358757298052,0.003190808929503
41,0.001113274673116,0.002973866416141
42,0.001432949039736,0.003200835315511
43,0.001252352867353,0.004661278799176
44,0.000897467662192,0.002459582407027
45,0.00108607345901,0.002481928328052
46,0.001127321829942,0.006935578305274
47,0.001026402579737,0.002668852452189
48,0.000679867358122,0.002017981372774
49,0.000927883249824,0.005717949010432
50,0.000707370920281,0.001862496952526
51,0.000819788670439,0.002169150626287
52,0.000624367847437,0.002170671476051
53,0.001176320110487,0.002364600310102
54,0.00078974951175,0.001865131314844
55,0.000531805834423,0.003035007277504
56,0.000667956419541,0.001880083233118
57,0.000608598444766,0.001983376918361
58,0.000689992512343,0.00611730478704
59,0.001336514066012,0.004038282204419
60,0.000511366175973,0.001581095275469
61,0.000402423651637,0.004045604262501
62,0.00084777418524,0.002242462942377
63,0.000730771405021,0.00216974876821
64,0.000514577919481,0.001568940933794
65,0.000465723100448,0.002166085643694
66,0.000388765149789,0.002390933223069
67,0.001256527133713,0.002954586641863
68,0.000523314535773,0.001591521548107
69,0.00039096474211,0.001870274194516
70,0.001139392940483,0.00317560415715
71,0.00047593984879,0.00369998649694
72,0.000394020197079,0.002727805869654
73,0.000793746685182,0.003458201186731
74,0.000873405104115,0.001881677890196
75,0.000467936017473,0.001912098727189
76,0.000411668425659,0.001332727377303
77,0.000439925013052,0.001176426070742
78,0.000654926990198,0.001761119579896
79,0.000480372995177,0.001229136250913
80,0.000554691582511,0.001753814169206
81,0.000678563260105,0.001544635044411
82,0.000354343141468,0.001332926796749
83,0.000686637797723,0.001709891133942
84,0.00061130039782,0.001681138528511
85,0.000436000910122,0.001985061913729
86,0.000478457742429,0.001763382111676
87,0.000272098858598,0.001409306772985
88,0.000603098209831,0.002367065288126
89,0.000916803272169,0.003709898097441
90,0.000498788096108,0.001164010958746
91,0.000363659847062,0.001539082149975
92,0.000415551462356,0.001602551783435
93,0.000378092677177,0.002091853879392
94,0.000363416108788,0.001074691303074
95,0.000618072913979,0.00120690499898
96,0.000402034505532,0.001416592742316
97,0.00039956271988,0.001362932729535
98,0.000362211875472,0.001577414572239
99,0.000607213787832,0.008711882866919
100,0.000549595903431,0.001884363475256
101,0.000283171760384,0.001961837289855
102,0.000397330689399,0.001418855041265
103,0.000396684431325,0.00137856497895
104,0.000329772896657,0.002661602338776
105,0.000432285070322,0.001092344871722
106,0.000601031515786,0.001682710601017
107,0.000391286517212,0.001326179946773
108,0.000720414177825,0.001866310834885
109,0.000366720544601,0.001122012734413
110,0.000311310404504,0.001275481539778
111,0.000357126692203,0.001001037075184
112,0.000284296106353,0.001231411704794
113,0.000251695328673,0.001494180643931
114,0.000416274501913,0.001335403649136
115,0.000351552290522,0.001986746210605
116,0.00040903680662,0.001108776079491
117,0.00044273084568,0.001099324785173
118,0.000249404788095,0.001447663642466
119,0.000354020771192,0.001322997035459
120,0.00028386987057,0.000880660314579
121,0.000242559761197,0.003455317346379
122,0.000753177692726,0.001592808286659
123,0.000298744095441,0.001619370654225
124,0.000246329832832,0.003173172241077
125,0.000397065517124,0.001482810010202
126,0.000483611754559,0.000965779006947
127,0.000258025514025,0.001749946270138
128,0.000631048718545,0.001476131030358
129,0.000302554954639,0.001092315767892
130,0.00031469181146,0.001092166639864
131,0.000290140080081,0.001119373831898
132,0.000233710863055,0.000896972196642
133,0.000471678235529,0.000996045768261
134,0.000258012437553,0.000939912511967
135,0.000283898994045,0.001145046786405
136,0.000422048202745,0.001162819564343
137,0.000332405350491,0.00094088295009
138,0.000257521801662,0.001018091337755
139,0.000209563671766,0.000904033950064
140,0.000281636865354,0.002858077175915
141,0.000411744479061,0.00236241472885
142,0.000479166211153,0.001130245975219
143,0.000264052679025,0.000959780300036
144,0.000276382456165,0.001026616548188
145,0.000243249298849,0.001467440277338
146,0.000268667117052,0.001349367084913
147,0.000288155949481,0.001972820842639
148,0.001059859990103,0.001287000835873
149,0.000295336318231,0.000933172705118
150,0.0001642531645,0.000825494527817
151,0.00032179835301,0.000908897200134
152,0.000245194194091,0.001293934648857
153,0.000292686813676,0.001414891332388
154,0.000411596351478,0.000907843117602
155,0.000242935212736,0.001195351709612
156,0.000412365990875,0.000929907837417
157,0.000228720002391,0.001027747406624
158,0.000283332101026,0.001228666282259
159,0.000242823507627,0.001190545735881
160,0.000215714723405,0.001339902752079
161,0.000305172068571,0.000842120673042
162,0.000198732077964,0.001063576783054
163,0.000414432975837,0.002005048329011
164,0.000657798050815,0.001091775367968
165,0.00020008972327,0.00081381725613
166,0.000173112100553,0.000822903995868
167,0.000197159951616,0.000729432736989
168,0.0001959363879,0.000777598062996
169,0.000275948983714,0.000893906166311
170,0.000267394067972,0.000979684991762
171,0.000319842447061,0.000838730251417
172,0.000193109747246,0.00090191164054
173,0.000361933450525,0.001279544318095
174,0.00039647539185,0.001065051998012
175,0.000231118113394,0.000743494019844
176,0.00024036924915,0.000747464422602
177,0.000220768413904,0.000919674930628
178,0.000351257618847,0.000820971443318
179,0.000212646651683,0.000963837024756
180,0.000248622361444,0.000765943899751
181,0.000284707607595,0.000784577336162
182,0.00017038712831,0.000873395707458
183,0.000293040105074,0.000960081408266
184,0.000331138094771,0.001103287911974
185,0.00023484274061,0.000898602476809
186,0.000159048264201,0.000791493104771
187,0.000188680114419,0.000917004421353
188,0.000175624680802,0.000824106915388
189,0.00022446300524,0.000831493409351
190,0.000299685986586,0.000870229618158
191,0.000258414562753,0.001370642799884
192,0.000397121254355,0.001411698176526
193,0.000244887103084,0.00074276473606
194,0.000431410482997,0.001423329696991
195,0.00026095023095,0.000836864637677
196,0.000199456731207,0.0009709012229
197,0.000150528084244,0.000782947347034
198,0.000166890222317,0.000786113669164
199,0.000167205259034,0.000781755661592


==> figures/losses/scot-T.csv <==
epoch,val_loss_full,train_loss
0,0.166549533605576,0.065866203357776
1,0.067567087709904,0.024634996335954
2,0.041054505854845,0.013345953309909
3,0.029248164966703,0.008996863601108
4,0.029917519539595,0.007783937485268
5,0.021501839160919,0.008788252140706
6,0.034481752663851,0.008818260029269
7,0.017233431339264,0.005390343799566
8,0.029348773881793,0.005562137067318
9,0.016494972631335,0.005005609220825
10,0.014662420377135,0.004022523768557
11,0.022893473505974,0.004072364085975
12,0.010880979709327,0.004703489582365
13,0.008215763606131,0.003217554868509
14,0.010876744985581,0.003469598002266
15,0.012671590782702,0.003024849450837
16,0.008526651188731,0.002761749236379
17,0.009087836369872,0.00365338405051
18,0.009661042131484,0.003064168031172
19,0.011077580042183,0.002534130436834
20,0.008822401985526,0.002316442632582
21,0.030268291011453,0.002434486645507
22,0.01101706456393,0.00266757683324
23,0.006001982837915,0.002304509598374
24,0.008289436809719,0.00230954719591
25,0.00884988438338,0.002351209065334
26,0.010299040935934,0.00267215767332
27,0.00633123703301,0.002337179788932
28,0.007481895852834,0.002074214435803
29,0.007380940951407,0.002111552021233
30,0.004855926148593,0.002185397137267
31,0.007926848717034,0.00320020741395
32,0.006675245705992,0.001564107303663
33,0.006599521730095,0.002856257344441
34,0.00974637363106,0.001778737366355
35,0.007293611299247,0.001692369725788
36,0.005527408793569,0.001951872322631
37,0.005225142464042,0.00202982739429
38,0.005813636351377,0.001808145381316
39,0.00583598902449,0.001756606582785
40,0.003969992976636,0.001271050955014
41,0.004076519049704,0.001484296726994
42,0.004666034597903,0.002164084497296
43,0.004754403606057,0.001384528245156
44,0.004872037563473,0.001451390551908
45,0.005837991833687,0.001104489628536
46,0.00625190557912,0.001901116380274
47,0.007587887346745,0.000954393741752
48,0.003533248556778,0.001057477239131
49,0.004894895013422,0.001728287446895
50,0.006377698387951,0.002155426821749
51,0.00373029243201,0.001377569267061
52,0.002735286485404,0.001009071634811
53,0.002714537782595,0.000954638847422
54,0.005341200623661,0.000914701875687
55,0.003146772505715,0.000919808864516
56,0.00256168236956,0.000731850420319
57,0.002396574476734,0.000813448268552
58,0.003459755564109,0.001429273996231
59,0.002625954104587,0.000904311745156
60,0.005593151785433,0.00161366876564
61,0.002272310433909,0.000785925468275
62,0.002614744007587,0.000695690373929
63,0.00200871261768,0.000991048518335
64,0.003169188974425,0.001169202289505
65,0.002161136828363,0.000771748247886
66,0.002448731567711,0.000941225215502
67,0.002223847433925,0.000665113188734
68,0.001818734453991,0.000631119176493
69,0.001959575340152,0.000858794034381
70,0.003694169223309,0.001087950947112
71,0.001727374037728,0.000531305116601
72,0.00335903884843,0.000693857651398
73,0.001810515765101,0.000644345036805
74,0.001852571382187,0.000408857862931
75,0.002622027881444,0.000719397414165
76,0.002003703732044,0.000772406907345
77,0.002444938523695,0.000392888872011
78,0.001813567243516,0.000702304850953
79,0.002059768885374,0.000505850820628
80,0.002200786955655,0.001030654509668
81,0.002691762754694,0.000705238890077
82,0.004023125395179,0.000436339326067
83,0.001778993406333,0.000761689346594
84,0.001477295998484,0.000461377013805
85,0.001445582835004,0.000305435840467
86,0.002081754151732,0.000888937792479
87,0.001428186660633,0.000275367622574
88,0.001414178521372,0.000404316686521
89,0.001357686822303,0.000427350508592
90,0.00384911056608,0.000449034560006
91,0.001543719670735,0.000414457884714
92,0.001375632127747,0.000407735156962
93,0.001387318246998,0.000467797152669
94,0.001619477756321,0.000707546615983
95,0.001357290893793,0.000461905009191
96,0.001922068651766,0.000371503734884
97,0.001513316179626,0.000383770518723
98,0.001722157816403,0.000333098460881
99,0.002928288420662,0.000638123006987
100,0.004057310521603,0.000533518767043
101,0.001231454662047,0.00036377412398
102,0.002190564759076,0.000465732511899
103,0.003301732242107,0.000499457266415
104,0.001447345479392,0.001252491113701
105,0.00169452407863,0.000280022853985
106,0.001103811315261,0.0002650365864
107,0.00111798744183,0.000275645361156
108,0.001054242486134,0.000217485320657
109,0.00148375495337,0.000269860124778
110,0.001696840976365,0.001195333476547
111,0.001382006681524,0.000645993065943
112,0.001040863571689,0.00028872337983
113,0.001136498642154,0.000250702136933
114,0.001872482942417,0.000313555817653
115,0.009422408416867,0.000515291454697
116,0.00210678181611,0.000434384942491
117,0.001016239169985,0.000245933993817
118,0.001060180133209,0.000308239249716
119,0.001869785017334,0.000284105726071
120,0.001528600580059,0.000366112200815
121,0.001414977363311,0.000310869913665
122,0.001977001782507,0.000269427296735
123,0.001189795206301,0.000342765057091
124,0.001040802220814,0.000340352675751
125,0.002130022505298,0.000262481835186
126,0.00152854307089,0.000516767851029
127,0.001228067325428,0.000344753135869
128,0.001934129395522,0.000626465778138
129,0.001680339220911,0.000663078785146
130,0.001477791229263,0.000351602155327
131,0.000970032939222,0.000241784927008
132,0.001222982187755,0.000245404529414
133,0.000922773557249,0.000246362514129
134,0.000900674145669,0.00018378071909
135,0.001009543426335,0.00034962792876
136,0.001449566218071,0.00023243758745
137,0.004078227095306,0.001109259949832
138,0.001193062169477,0.000545657445036
139,0.001030326937325,0.00025198900039
140,0.001566378865391,0.000222278252356
141,0.001477183424868,0.000314811298449
142,0.000884927692823,0.0003108201409
143,0.001297081122175,0.000295323205258
144,0.001205171807669,0.000400579182557
145,0.000887519447133,0.000233282766082
146,0.001809629611671,0.000372957351162
147,0.001057745306753,0.000329015889292
148,0.000899065518752,0.000235717725688
149,0.001020872383378,0.000288257081896
150,0.001243322854862,0.000218783607003
151,0.001487444038503,0.000483450012204
152,0.000973537564278,0.000298552241535
153,0.000975826696958,0.000214848643494
154,0.001519836834632,0.000245543584606
155,0.001090602017939,0.000311987027574
156,0.00093972979812,0.000255936586958
157,0.001006914884783,0.000205392015778
158,0.001264008576982,0.000346277715774
159,0.001060382695869,0.000320172128462
160,0.001255019800738,0.000228625831126
161,0.000922500679735,0.000243860018721
162,0.000894674973097,0.000267362428228
163,0.000868600734975,0.000209704319423
164,0.000824307498988,0.000222850173547
165,0.000883231754415,0.000316655889401
166,0.001578994793817,0.00031092407177
167,0.000821015622932,0.000236581658586
168,0.000844441761728,0.000214276494201
169,0.00091905327281,0.000334789874008
170,0.000827966607176,0.00022669088418
171,0.001133237499744,0.000250400637742
172,0.000909096095711,0.000262576138145
173,0.000999864889309,0.000209878308427
174,0.002936438424513,0.00022445536415
175,0.001057962072082,0.000296186536919
176,0.000843697693199,0.000178170369569
177,0.001267216750421,0.000284398417959
178,0.000862945104018,0.000250722952236
179,0.000804561655968,0.000224613010626
180,0.000944386119954,0.000225741214914
181,0.000759906833991,0.000182622587696
182,0.001057524932548,0.000224019394106
183,0.001091385842301,0.000180846207756
184,0.000905796012376,0.000226360205367
185,0.001078350585885,0.000197627442443
186,0.001271476736292,0.000269007423534
187,0.002675771946087,0.000285146383006
188,0.00198920420371,0.000290240888959
189,0.000843763642479,0.000232739364704
190,0.00072163756704,0.000247667985119
191,0.000797497108579,0.000221405691142
192,0.000923825020436,0.000259727340623
193,0.000820387795102,0.000231249247736
194,0.000887801870704,0.000780160838622
195,0.000930990267079,0.000231160787856
196,0.00083939509932,0.00016162164211
197,0.001088549150154,0.000163544169239
198,0.001463898108341,0.000186259993279
199,0.000797139713541,0.000228972996289


==> figures/reynolds_numbers_test.csv <==
Easy,Hard
364.0,10.0
885.0,10.0
892.0,10.0
915.0,10.0
45.0,10.0
929.0,10.0
800.0,10.0
30.0,10.0
82.0,10.0
415.0,10.0
38.0,10.0
548.0,10.0
47.0,10.0
86.0,11.0
306.0,11.0
782.0,11.0
466.0,11.0
165.0,11.0
125.0,11.0
732.0,11.0
772.0,11.0
77.0,11.0
71.0,11.0
640.0,11.0
44.0,11.0
943.0,11.0
873.0,11.0
321.0,11.0
85.0,11.0
590.0,11.0
84.0,11.0
799.0,11.0
64.0,11.0
493.0,11.0
118.0,11.0
257.0,11.0
203.0,11.0
22.0,12.0
21.0,12.0
53.0,12.0
444.0,12.0
54.0,12.0
58.0,12.0
61.0,12.0
80.0,12.0
67.0,12.0
90.0,12.0
416.0,12.0
233.0,12.0
913.0,12.0
444.0,12.0
631.0,12.0
140.0,12.0
889.0,12.0
648.0,12.0
13.0,12.0
672.0,12.0
881.0,12.0
15.0,12.0
917.0,12.0
609.0,12.0
95.0,12.0
101.0,12.0
1000.0,12.0
39.0,13.0
80.0,13.0
20.0,13.0
394.0,13.0
917.0,13.0
71.0,13.0
88.0,13.0
87.0,13.0
571.0,13.0
467.0,13.0
96.0,13.0
67.0,13.0
45.0,13.0
97.0,14.0
345.0,14.0
177.0,14.0
407.0,14.0
27.0,14.0
834.0,14.0
874.0,14.0
91.0,14.0
477.0,14.0
28.0,14.0
87.0,14.0
729.0,14.0
44.0,14.0
84.0,14.0
662.0,14.0
11.0,14.0
725.0,15.0
117.0,15.0
215.0,15.0
269.0,15.0
49.0,15.0
70.0,15.0
39.0,15.0
646.0,15.0
88.0,15.0
85.0,15.0
29.0,15.0
450.0,15.0
742.0,15.0
80.0,15.0
381.0,15.0
834.0,15.0
51.0,16.0
68.0,16.0
15.0,16.0
722.0,16.0
63.0,16.0
85.0,16.0
718.0,16.0
631.0,16.0
454.0,16.0
110.0,16.0
442.0,16.0
90.0,16.0
115.0,16.0
38.0,16.0
83.0,16.0
88.0,16.0
49.0,17.0
896.0,17.0
79.0,17.0
70.0,17.0
305.0,17.0
198.0,17.0
23.0,17.0
57.0,17.0
83.0,17.0
60.0,17.0
470.0,17.0
468.0,17.0
31.0,17.0
57.0,17.0
88.0,17.0
187.0,17.0
53.0,17.0
15.0,17.0
99.0,18.0
434.0,18.0
345.0,18.0
58.0,18.0
63.0,18.0
48.0,18.0
31.0,18.0
52.0,19.0
51.0,19.0
11.0,19.0
119.0,19.0
33.0,19.0
57.0,19.0
756.0,19.0
554.0,19.0
92.0,19.0
499.0,19.0
49.0,19.0
86.0,19.0
696.0,19.0
44.0,20.0
72.0,20.0
35.0,20.0
697.0,20.0
861.0,20.0
55.0,20.0
576.0,20.0
336.0,20.0
62.0,20.0
49.0,20.0
775.0,20.0
33.0,20.0
855.0,20.0
687.0,20.0
67.0,20.0
390.0,20.0
11.0,21.0
48.0,21.0
50.0,21.0
879.0,21.0
923.0,21.0
215.0,21.0
652.0,21.0
55.0,21.0
433.0,21.0
970.0,21.0
50.0,21.0
75.0,21.0
10.0,21.0
616.0,22.0
800.0,22.0
29.0,22.0
99.0,22.0
24.0,22.0
47.0,22.0
73.0,22.0
242.0,22.0
839.0,22.0
860.0,22.0
467.0,22.0
45.0,22.0
28.0,22.0
11.0,22.0
552.0,22.0
41.0,22.0
508.0,23.0
32.0,23.0
730.0,23.0
60.0,23.0
75.0,23.0
14.0,23.0
17.0,23.0
38.0,23.0
83.0,23.0
71.0,23.0
10.0,23.0
38.0,23.0
23.0,23.0
38.0,23.0
272.0,23.0
915.0,23.0
829.0,23.0
73.0,23.0
30.0,23.0
163.0,24.0
652.0,24.0
61.0,24.0
45.0,24.0
54.0,24.0
800.0,24.0
62.0,24.0
223.0,24.0
317.0,24.0
715.0,24.0
90.0,24.0
91.0,24.0
149.0,24.0
76.0,24.0
95.0,24.0
57.0,25.0
50.0,25.0
349.0,25.0
95.0,25.0
47.0,25.0
79.0,25.0
160.0,25.0
101.0,25.0
82.0,25.0
37.0,25.0
15.0,26.0
14.0,26.0
997.0,26.0
166.0,26.0
36.0,26.0
706.0,26.0
54.0,26.0
54.0,26.0
245.0,26.0
46.0,26.0
475.0,26.0
82.0,26.0
921.0,26.0
667.0,26.0
85.0,26.0
10.0,26.0
30.0,26.0
466.0,27.0
88.0,27.0
45.0,27.0
48.0,27.0
13.0,27.0
89.0,27.0
712.0,27.0
391.0,27.0
31.0,27.0
310.0,27.0
580.0,27.0
498.0,27.0
67.0,27.0
99.0,27.0
593.0,27.0
49.0,27.0
699.0,28.0
987.0,28.0
602.0,28.0
449.0,28.0
618.0,28.0
605.0,28.0
33.0,28.0
794.0,28.0
841.0,28.0
71.0,28.0
12.0,28.0
648.0,28.0
41.0,28.0
964.0,28.0
70.0,28.0
22.0,821.0
349.0,822.0
122.0,823.0
59.0,824.0
302.0,824.0
50.0,824.0
97.0,824.0
463.0,825.0
98.0,825.0
697.0,826.0
68.0,828.0
674.0,828.0
71.0,829.0
99.0,829.0
469.0,830.0
54.0,830.0
65.0,830.0
587.0,830.0
898.0,830.0
908.0,832.0
667.0,833.0
44.0,833.0
12.0,834.0
393.0,834.0
68.0,834.0
319.0,835.0
11.0,836.0
917.0,839.0
419.0,839.0
733.0,839.0
941.0,840.0
196.0,841.0
90.0,841.0
86.0,841.0
674.0,842.0
93.0,843.0
206.0,843.0
111.0,844.0
665.0,845.0
82.0,846.0
26.0,849.0
67.0,850.0
879.0,850.0
149.0,851.0
45.0,851.0
57.0,853.0
34.0,854.0
98.0,855.0
89.0,855.0
180.0,855.0
809.0,857.0
66.0,857.0
81.0,857.0
892.0,860.0
863.0,860.0
834.0,861.0
61.0,862.0
87.0,863.0
22.0,864.0
30.0,867.0
56.0,867.0
93.0,868.0
99.0,868.0
46.0,869.0
80.0,869.0
296.0,869.0
647.0,870.0
343.0,870.0
276.0,870.0
446.0,873.0
19.0,874.0
43.0,874.0
50.0,874.0
666.0,874.0
544.0,874.0
36.0,874.0
622.0,874.0
329.0,875.0
63.0,876.0
953.0,876.0
992.0,877.0
89.0,877.0
774.0,878.0
52.0,878.0
768.0,879.0
556.0,879.0
17.0,880.0
30.0,881.0
563.0,881.0
841.0,882.0
686.0,882.0
817.0,883.0
963.0,883.0
124.0,883.0
802.0,883.0
753.0,885.0
284.0,886.0
398.0,886.0
793.0,887.0
84.0,887.0
50.0,889.0
685.0,889.0
653.0,889.0
97.0,889.0
11.0,889.0
506.0,890.0
56.0,890.0
43.0,890.0
97.0,890.0
50.0,891.0
185.0,891.0
909.0,891.0
48.0,891.0
297.0,892.0
28.0,892.0
23.0,893.0
355.0,893.0
32.0,893.0
22.0,894.0
964.0,894.0
46.0,895.0
62.0,896.0
307.0,896.0
900.0,896.0
273.0,896.0
42.0,898.0
13.0,898.0
72.0,899.0
180.0,900.0
293.0,900.0
424.0,901.0
69.0,901.0
63.0,902.0
12.0,902.0
584.0,902.0
951.0,902.0
40.0,903.0
755.0,903.0
28.0,904.0
11.0,905.0
939.0,906.0
19.0,906.0
65.0,906.0
49.0,907.0
14.0,907.0
88.0,908.0
23.0,908.0
452.0,908.0
817.0,909.0
56.0,910.0
99.0,912.0
688.0,912.0
225.0,913.0
46.0,914.0
139.0,914.0
699.0,914.0
421.0,915.0
560.0,915.0
857.0,915.0
30.0,915.0
109.0,916.0
40.0,917.0
99.0,917.0
769.0,917.0
67.0,917.0
281.0,917.0
15.0,918.0
437.0,919.0
11.0,919.0
93.0,920.0
231.0,921.0
891.0,922.0
377.0,923.0
31.0,924.0
81.0,925.0
851.0,925.0
514.0,925.0
376.0,926.0
534.0,926.0
214.0,927.0
819.0,928.0
68.0,929.0
561.0,929.0
348.0,931.0
47.0,933.0
63.0,933.0
422.0,934.0
82.0,935.0
80.0,935.0
773.0,937.0
595.0,938.0
742.0,939.0
564.0,939.0
56.0,940.0
964.0,940.0
50.0,941.0
587.0,941.0
109.0,942.0
54.0,943.0
97.0,945.0
65.0,945.0
67.0,946.0
18.0,948.0
17.0,949.0
39.0,950.0
502.0,950.0
874.0,951.0
98.0,951.0
59.0,951.0
807.0,951.0
165.0,952.0
33.0,952.0
310.0,953.0
359.0,954.0
707.0,955.0
200.0,955.0
88.0,956.0
32.0,956.0
874.0,959.0
94.0,961.0
472.0,962.0
206.0,962.0
966.0,963.0
13.0,963.0
20.0,963.0
625.0,964.0
979.0,964.0
74.0,964.0
49.0,965.0
937.0,966.0
115.0,966.0
368.0,969.0
77.0,970.0
51.0,970.0
933.0,970.0
80.0,970.0
92.0,970.0
984.0,971.0
839.0,972.0
726.0,972.0
175.0,973.0
720.0,973.0
47.0,974.0
510.0,974.0
43.0,974.0
58.0,975.0
27.0,977.0
61.0,977.0
48.0,978.0
786.0,978.0
14.0,979.0
431.0,979.0
82.0,980.0
69.0,981.0
160.0,981.0
45.0,983.0
79.0,984.0
72.0,984.0
82.0,985.0
173.0,985.0
893.0,986.0
700.0,987.0
42.0,987.0
58.0,988.0
418.0,988.0
59.0,988.0
461.0,988.0
917.0,988.0
67.0,989.0
45.0,989.0
170.0,989.0
278.0,990.0
63.0,990.0
71.0,990.0
50.0,991.0
780.0,991.0
47.0,992.0
60.0,992.0
488.0,992.0
489.0,992.0
118.0,992.0
97.0,993.0
36.0,994.0
218.0,995.0
104.0,996.0
724.0,996.0
12.0,996.0
72.0,996.0
869.0,997.0
51.0,997.0
41.0,997.0
338.0,997.0
369.0,997.0
494.0,997.0
91.0,997.0
975.0,998.0
74.0,999.0
11.0,1000.0
439.0,1000.0
14.0,1000.0


==> figures/reynolds_numbers_train.csv <==
Easy,Hard
87.0,40.0
33.0,398.0
258.0,694.0
91.0,86.0
232.0,89.0
82.0,202.0
229.0,69.0
144.0,557.0
78.0,85.0
97.0,71.0
61.0,56.0
424.0,352.0
64.0,712.0
231.0,35.0
96.0,163.0
41.0,78.0
566.0,780.0
327.0,115.0
38.0,90.0
63.0,398.0
715.0,728.0
63.0,73.0
99.0,40.0
720.0,41.0
460.0,240.0
818.0,613.0
662.0,61.0
512.0,84.0
13.0,708.0
61.0,71.0
79.0,414.0
26.0,533.0
32.0,87.0
65.0,715.0
533.0,71.0
101.0,99.0
327.0,154.0
231.0,53.0
128.0,424.0
22.0,172.0
27.0,706.0
242.0,71.0
83.0,90.0
21.0,574.0
264.0,42.0
222.0,57.0
703.0,95.0
846.0,590.0
707.0,157.0
67.0,242.0
745.0,39.0
14.0,386.0
54.0,59.0
956.0,62.0
860.0,100.0
283.0,119.0
58.0,467.0
35.0,806.0
398.0,81.0
76.0,47.0
439.0,616.0
880.0,92.0
85.0,498.0
789.0,681.0
902.0,105.0
80.0,50.0
942.0,640.0
972.0,64.0
90.0,68.0
20.0,527.0
343.0,652.0
619.0,677.0
324.0,139.0
57.0,68.0
572.0,94.0
35.0,65.0
81.0,53.0
540.0,67.0
41.0,572.0
640.0,667.0
769.0,54.0
751.0,98.0
403.0,111.0
867.0,542.0
563.0,57.0
223.0,71.0
307.0,483.0
792.0,43.0
39.0,803.0
789.0,80.0
139.0,708.0
77.0,48.0
96.0,127.0
78.0,433.0
54.0,30.0
56.0,44.0
53.0,66.0
51.0,144.0
199.0,297.0
99.0,440.0
605.0,658.0
71.0,95.0
414.0,72.0
290.0,464.0
70.0,364.0
337.0,97.0
890.0,36.0
717.0,720.0
677.0,46.0
288.0,267.0
63.0,556.0
69.0,95.0
401.0,394.0
614.0,223.0
984.0,56.0
19.0,75.0
40.0,39.0
92.0,750.0
65.0,400.0
133.0,40.0
824.0,86.0
76.0,50.0
38.0,77.0
997.0,503.0
581.0,277.0
60.0,772.0
99.0,98.0
596.0,657.0
78.0,508.0
91.0,336.0
79.0,34.0
986.0,51.0
767.0,66.0
883.0,239.0
509.0,81.0
36.0,47.0
928.0,77.0
66.0,96.0
61.0,199.0
460.0,811.0
81.0,775.0
53.0,471.0
195.0,82.0
485.0,120.0
139.0,817.0
16.0,45.0
54.0,71.0
220.0,446.0
93.0,705.0
67.0,42.0
80.0,418.0
514.0,54.0
92.0,271.0
914.0,93.0
387.0,82.0
570.0,682.0
45.0,544.0
46.0,821.0
410.0,68.0
713.0,63.0
901.0,625.0
23.0,54.0
94.0,228.0
951.0,68.0
42.0,99.0
435.0,680.0
24.0,536.0
579.0,256.0
54.0,156.0
296.0,410.0
67.0,82.0
325.0,41.0
50.0,64.0
275.0,641.0
168.0,220.0
24.0,35.0
62.0,355.0
34.0,586.0
891.0,59.0
418.0,699.0
830.0,70.0
261.0,89.0
104.0,86.0
24.0,567.0
144.0,429.0
471.0,57.0
93.0,43.0
84.0,101.0
66.0,89.0
34.0,400.0
502.0,48.0
829.0,40.0
89.0,585.0
91.0,58.0
40.0,149.0
89.0,94.0
43.0,476.0
66.0,78.0
31.0,91.0
593.0,783.0
298.0,262.0
588.0,593.0
156.0,59.0
965.0,438.0
331.0,44.0
60.0,293.0
950.0,79.0
134.0,57.0
989.0,91.0
704.0,571.0
36.0,398.0
329.0,789.0
781.0,40.0
925.0,29.0
77.0,67.0
92.0,41.0
240.0,672.0
878.0,94.0
483.0,81.0
381.0,194.0
80.0,405.0
643.0,808.0
86.0,80.0
694.0,372.0
89.0,69.0
75.0,631.0
267.0,37.0
81.0,256.0
660.0,805.0
64.0,695.0
623.0,63.0
413.0,37.0
16.0,533.0
783.0,371.0
248.0,622.0
617.0,88.0
16.0,53.0
304.0,128.0
87.0,62.0
62.0,85.0
485.0,92.0
73.0,49.0
55.0,490.0
364.0,279.0
556.0,581.0
877.0,58.0
868.0,59.0
30.0,30.0
623.0,54.0
876.0,92.0
750.0,71.0
629.0,706.0
20.0,297.0
88.0,541.0
24.0,592.0
14.0,638.0
59.0,139.0
97.0,231.0
29.0,64.0
53.0,419.0
213.0,91.0
33.0,42.0
775.0,338.0
36.0,717.0
19.0,311.0
213.0,31.0
115.0,83.0
62.0,200.0
482.0,34.0
473.0,72.0
591.0,806.0
95.0,96.0
82.0,434.0
30.0,323.0
33.0,32.0
874.0,69.0
34.0,691.0
84.0,43.0
46.0,81.0
657.0,39.0
432.0,45.0
314.0,716.0
633.0,72.0
43.0,387.0
899.0,445.0
89.0,152.0
41.0,79.0
82.0,788.0
15.0,435.0
67.0,76.0
887.0,80.0
29.0,761.0
94.0,99.0
327.0,226.0
100.0,43.0
109.0,800.0
486.0,91.0
27.0,455.0
11.0,149.0
16.0,728.0
554.0,73.0
39.0,45.0
119.0,595.0
671.0,59.0
235.0,341.0
950.0,34.0
60.0,741.0
855.0,521.0
38.0,52.0
64.0,95.0
311.0,101.0
60.0,74.0
31.0,34.0
903.0,769.0
11.0,83.0
73.0,77.0
100.0,96.0
661.0,345.0
99.0,150.0
60.0,63.0
87.0,34.0
974.0,733.0
93.0,73.0
22.0,777.0
997.0,339.0
500.0,629.0
89.0,78.0
93.0,163.0
511.0,180.0
828.0,753.0
27.0,88.0
935.0,75.0
11.0,56.0
13.0,381.0
125.0,564.0
558.0,38.0
74.0,70.0
601.0,149.0
307.0,703.0
27.0,46.0
482.0,464.0
434.0,92.0
87.0,227.0
194.0,54.0
79.0,55.0
92.0,796.0
82.0,554.0
83.0,535.0
58.0,80.0
753.0,36.0
228.0,364.0
579.0,143.0
11.0,99.0
473.0,88.0
124.0,64.0
541.0,191.0
88.0,643.0
307.0,55.0
990.0,547.0
437.0,93.0
86.0,752.0
87.0,42.0
614.0,472.0
531.0,417.0
44.0,75.0
10.0,155.0
992.0,47.0
71.0,49.0
471.0,83.0
890.0,36.0
796.0,252.0
84.0,494.0
851.0,710.0
61.0,357.0
12.0,71.0
66.0,63.0
30.0,633.0
330.0,327.0
90.0,278.0
673.0,33.0
77.0,47.0
54.0,91.0
67.0,473.0
757.0,549.0
58.0,654.0
945.0,297.0
42.0,65.0
733.0,67.0
824.0,674.0
73.0,30.0
12.0,55.0
85.0,87.0
100.0,37.0
496.0,98.0
360.0,366.0
65.0,70.0
89.0,198.0
389.0,704.0
830.0,257.0
78.0,300.0
962.0,49.0
779.0,561.0
45.0,495.0
222.0,30.0
91.0,82.0
85.0,69.0
30.0,816.0
313.0,56.0
508.0,693.0
42.0,493.0
519.0,67.0
54.0,49.0
830.0,31.0
57.0,605.0
816.0,60.0
21.0,314.0
836.0,670.0
483.0,88.0
433.0,395.0
180.0,195.0
641.0,54.0
250.0,93.0
84.0,40.0
95.0,683.0
384.0,68.0
61.0,538.0
704.0,35.0
14.0,350.0
625.0,296.0
674.0,30.0
58.0,88.0
95.0,715.0
56.0,89.0
91.0,71.0
820.0,452.0
12.0,156.0
122.0,310.0
98.0,100.0
573.0,625.0
387.0,31.0
36.0,62.0
663.0,45.0
79.0,58.0
719.0,180.0
20.0,39.0
99.0,789.0
407.0,389.0
47.0,95.0
40.0,79.0
597.0,576.0
12.0,99.0
45.0,42.0
555.0,421.0
656.0,84.0
89.0,74.0
12.0,742.0
98.0,160.0
42.0,69.0
916.0,89.0
81.0,692.0
175.0,387.0
49.0,54.0
87.0,39.0
640.0,543.0
70.0,136.0
304.0,44.0
316.0,369.0
73.0,440.0
69.0,248.0
276.0,68.0
21.0,94.0
147.0,677.0
147.0,37.0
59.0,55.0
82.0,553.0
213.0,188.0
38.0,356.0
109.0,83.0
479.0,686.0
10.0,36.0
147.0,69.0
750.0,431.0
430.0,82.0
333.0,597.0
72.0,248.0
150.0,475.0
85.0,47.0
805.0,43.0
97.0,60.0
69.0,54.0
31.0,89.0
16.0,256.0
627.0,742.0
74.0,88.0
423.0,74.0
140.0,536.0
68.0,49.0
61.0,487.0
54.0,67.0
651.0,32.0
52.0,95.0
54.0,669.0
83.0,319.0
622.0,81.0
35.0,810.0
447.0,71.0
81.0,408.0
735.0,308.0
503.0,775.0
29.0,78.0
333.0,616.0
96.0,707.0
74.0,31.0
54.0,62.0
395.0,41.0
415.0,81.0
989.0,284.0
683.0,380.0
78.0,723.0
712.0,64.0
41.0,645.0
669.0,72.0
87.0,38.0
96.0,28.0
49.0,812.0
321.0,31.0
359.0,77.0
64.0,772.0
45.0,97.0
742.0,507.0
62.0,51.0
334.0,65.0
44.0,310.0
667.0,647.0
239.0,525.0
22.0,631.0
693.0,63.0
617.0,185.0
830.0,810.0
566.0,227.0
563.0,81.0
638.0,52.0
226.0,562.0
157.0,56.0
77.0,393.0
90.0,97.0
45.0,67.0
570.0,39.0
87.0,675.0
796.0,243.0
12.0,531.0
731.0,41.0
704.0,225.0
970.0,652.0
256.0,414.0
804.0,53.0
82.0,65.0
70.0,91.0
23.0,59.0
369.0,458.0
985.0,351.0
915.0,35.0
75.0,206.0
12.0,589.0
629.0,84.0
996.0,46.0
997.0,63.0
24.0,93.0
12.0,115.0
40.0,35.0
458.0,316.0
89.0,354.0
239.0,635.0
841.0,32.0
494.0,590.0
75.0,689.0
562.0,44.0
468.0,29.0
17.0,59.0
68.0,69.0
26.0,88.0
567.0,439.0
287.0,292.0
45.0,213.0
68.0,65.0
901.0,90.0
39.0,489.0
46.0,437.0
675.0,49.0
231.0,646.0
48.0,44.0
973.0,33.0
89.0,648.0
17.0,65.0
77.0,95.0
54.0,721.0
72.0,329.0
69.0,72.0
421.0,110.0
492.0,50.0
380.0,502.0
63.0,339.0
889.0,34.0
32.0,709.0
47.0,32.0
646.0,71.0
89.0,315.0
64.0,90.0
59.0,140.0
84.0,722.0
71.0,260.0
36.0,38.0
38.0,72.0
877.0,93.0
509.0,384.0
78.0,33.0
26.0,275.0
45.0,781.0
410.0,165.0
71.0,78.0
100.0,329.0
149.0,72.0
67.0,724.0
811.0,35.0
267.0,73.0
69.0,464.0
31.0,726.0
82.0,89.0
53.0,283.0
693.0,46.0
36.0,348.0
28.0,49.0
419.0,101.0
45.0,86.0
677.0,76.0
88.0,757.0
191.0,486.0
692.0,99.0
286.0,768.0
55.0,310.0
963.0,489.0
949.0,403.0
33.0,40.0
86.0,92.0
13.0,49.0
87.0,77.0
81.0,31.0
79.0,367.0
329.0,51.0
876.0,214.0
95.0,37.0
44.0,100.0
74.0,704.0
25.0,70.0
92.0,508.0
33.0,468.0
66.0,47.0
48.0,395.0
786.0,100.0
553.0,206.0
39.0,729.0
762.0,73.0
359.0,39.0
417.0,100.0
25.0,632.0
57.0,45.0
71.0,450.0
34.0,141.0
42.0,31.0
41.0,306.0
499.0,63.0
117.0,55.0
37.0,31.0
28.0,312.0
72.0,426.0
73.0,89.0
19.0,552.0
66.0,43.0
76.0,105.0
672.0,307.0
450.0,721.0
79.0,85.0
137.0,43.0
896.0,31.0
310.0,96.0
87.0,433.0
194.0,72.0
709.0,71.0
543.0,79.0
103.0,790.0
881.0,38.0
996.0,124.0
90.0,616.0
29.0,712.0
657.0,62.0
31.0,382.0
496.0,660.0
20.0,337.0
82.0,140.0
992.0,34.0
80.0,86.0
174.0,77.0
10.0,773.0
212.0,66.0
57.0,281.0
94.0,96.0
508.0,474.0
695.0,60.0
26.0,47.0
323.0,71.0
542.0,707.0
562.0,596.0
34.0,82.0
92.0,623.0
588.0,352.0
469.0,62.0
808.0,35.0
50.0,202.0
105.0,69.0
89.0,693.0
810.0,47.0
74.0,672.0
485.0,95.0
83.0,86.0
611.0,305.0
111.0,67.0
503.0,31.0
67.0,470.0
12.0,41.0
243.0,73.0
91.0,124.0
125.0,60.0
101.0,409.0
256.0,733.0
187.0,600.0
381.0,91.0
67.0,61.0
71.0,99.0
398.0,78.0
462.0,32.0
17.0,778.0
22.0,613.0
79.0,49.0
524.0,492.0
24.0,316.0
682.0,62.0
81.0,277.0
143.0,624.0
867.0,51.0
961.0,67.0
172.0,669.0
963.0,91.0
50.0,509.0
22.0,387.0
315.0,39.0
28.0,29.0
63.0,57.0
549.0,69.0
908.0,568.0
96.0,290.0
617.0,89.0
66.0,685.0
45.0,591.0
41.0,46.0
33.0,458.0
896.0,59.0
278.0,666.0
581.0,67.0
224.0,138.0
119.0,83.0
67.0,63.0
768.0,676.0
755.0,49.0
95.0,631.0
940.0,489.0
63.0,68.0
93.0,119.0
801.0,99.0
669.0,31.0
691.0,714.0
405.0,126.0
19.0,385.0
105.0,314.0
51.0,38.0
48.0,71.0
43.0,79.0
79.0,786.0
329.0,571.0
95.0,46.0
51.0,80.0
649.0,57.0
12.0,461.0
191.0,117.0
88.0,92.0
785.0,796.0
275.0,36.0
82.0,61.0
79.0,71.0
36.0,81.0
33.0,265.0
16.0,805.0
76.0,609.0
602.0,710.0
91.0,364.0
83.0,50.0
117.0,245.0
26.0,759.0
72.0,76.0
27.0,499.0
23.0,133.0
89.0,90.0
788.0,34.0
77.0,76.0
97.0,340.0
113.0,788.0
91.0,79.0
104.0,109.0
574.0,756.0
15.0,99.0
47.0,47.0
603.0,42.0
99.0,687.0
31.0,69.0
22.0,416.0
23.0,468.0
58.0,165.0
24.0,87.0
62.0,699.0
929.0,169.0
109.0,398.0
36.0,70.0
396.0,660.0
693.0,40.0
830.0,93.0
635.0,66.0
23.0,74.0
59.0,268.0
818.0,168.0
69.0,83.0
33.0,735.0
402.0,396.0
42.0,40.0
710.0,84.0
765.0,33.0
591.0,102.0
49.0,617.0
999.0,62.0
331.0,45.0
89.0,330.0
268.0,454.0
922.0,34.0
43.0,341.0
75.0,83.0
32.0,228.0
172.0,614.0
808.0,95.0
41.0,61.0
92.0,675.0
25.0,101.0
504.0,80.0
80.0,61.0
789.0,609.0
426.0,454.0
126.0,67.0
686.0,802.0
15.0,45.0
51.0,274.0
25.0,109.0
237.0,566.0
883.0,99.0
99.0,359.0
56.0,36.0
806.0,57.0
80.0,95.0
812.0,215.0
195.0,170.0
870.0,75.0
130.0,750.0
394.0,477.0
507.0,48.0
62.0,745.0
623.0,187.0
99.0,554.0
694.0,88.0
71.0,74.0
868.0,55.0
37.0,504.0
73.0,50.0
297.0,334.0
38.0,74.0
977.0,125.0
167.0,33.0
48.0,254.0
143.0,87.0
55.0,737.0
72.0,98.0
712.0,624.0
413.0,135.0
51.0,384.0
57.0,38.0
26.0,82.0
35.0,818.0
70.0,62.0
53.0,33.0
75.0,269.0
42.0,84.0
382.0,93.0
165.0,767.0
154.0,325.0
292.0,77.0
41.0,74.0
54.0,558.0
154.0,739.0
94.0,98.0
308.0,113.0
73.0,56.0
564.0,536.0
98.0,54.0
595.0,336.0
398.0,752.0
902.0,190.0
825.0,34.0
745.0,571.0
19.0,57.0
69.0,75.0
302.0,89.0
245.0,390.0
69.0,39.0
90.0,67.0
80.0,84.0
993.0,672.0
18.0,220.0
376.0,94.0
575.0,66.0
35.0,100.0
45.0,109.0
790.0,44.0
384.0,228.0
120.0,440.0
833.0,655.0
790.0,90.0
883.0,451.0
117.0,137.0
290.0,45.0
400.0,87.0
11.0,73.0
25.0,733.0
812.0,601.0
715.0,469.0
38.0,60.0
990.0,411.0
489.0,47.0
39.0,87.0
65.0,138.0
81.0,41.0
81.0,33.0
74.0,110.0
635.0,91.0
723.0,589.0
325.0,80.0
59.0,331.0
269.0,59.0
65.0,803.0
58.0,581.0
66.0,84.0
24.0,32.0
57.0,58.0
38.0,321.0
767.0,92.0
98.0,45.0
542.0,454.0
33.0,697.0
89.0,48.0
330.0,800.0
900.0,118.0
16.0,479.0
544.0,80.0
59.0,70.0
734.0,242.0
367.0,81.0
992.0,810.0
23.0,298.0
91.0,147.0
99.0,57.0
600.0,512.0
75.0,51.0
20.0,566.0
29.0,30.0
997.0,820.0
271.0,70.0
17.0,697.0
66.0,37.0
665.0,245.0
251.0,93.0
797.0,369.0
74.0,82.0
339.0,609.0
220.0,61.0
802.0,119.0
739.0,89.0
97.0,79.0
20.0,788.0
675.0,511.0
23.0,51.0
96.0,482.0
948.0,89.0
75.0,258.0
857.0,194.0
73.0,67.0
62.0,48.0
27.0,668.0
162.0,774.0
92.0,77.0
93.0,533.0
974.0,781.0
69.0,118.0
19.0,89.0
106.0,53.0
220.0,78.0
35.0,509.0
138.0,65.0
675.0,122.0
547.0,653.0
90.0,94.0
88.0,82.0
50.0,51.0
14.0,99.0
714.0,223.0
721.0,56.0
49.0,544.0
794.0,54.0
75.0,562.0
40.0,103.0
37.0,685.0
97.0,44.0
10.0,63.0
25.0,439.0
258.0,224.0
613.0,91.0
527.0,69.0
30.0,629.0
925.0,50.0
338.0,503.0
632.0,90.0
295.0,101.0
34.0,84.0
70.0,61.0
35.0,611.0
27.0,43.0
454.0,434.0
22.0,117.0
33.0,763.0
51.0,91.0
40.0,76.0
54.0,83.0
97.0,80.0
693.0,70.0
12.0,492.0
435.0,799.0
412.0,699.0
330.0,49.0
452.0,111.0
323.0,97.0
805.0,792.0
774.0,79.0
26.0,382.0
17.0,99.0
252.0,38.0
453.0,733.0
22.0,73.0
11.0,210.0
762.0,793.0
81.0,47.0
416.0,90.0
658.0,71.0
890.0,79.0
57.0,711.0
672.0,470.0
389.0,215.0
28.0,437.0
521.0,199.0
234.0,580.0
325.0,69.0
46.0,44.0
70.0,93.0
275.0,693.0
19.0,58.0
883.0,460.0
482.0,601.0
224.0,60.0
81.0,43.0
870.0,435.0
71.0,177.0
59.0,802.0
959.0,80.0
129.0,46.0
119.0,77.0
26.0,773.0
371.0,40.0
61.0,99.0
127.0,175.0
59.0,278.0
62.0,404.0
372.0,84.0
902.0,469.0
352.0,69.0
62.0,47.0
424.0,685.0
733.0,226.0
29.0,206.0
853.0,47.0
49.0,469.0
804.0,60.0
93.0,94.0
34.0,595.0
387.0,172.0
707.0,83.0
56.0,273.0
686.0,416.0
778.0,77.0
88.0,644.0
850.0,64.0
988.0,765.0
910.0,42.0
810.0,95.0
168.0,672.0
256.0,229.0
38.0,89.0
849.0,78.0
738.0,349.0
374.0,67.0
16.0,778.0
57.0,35.0
47.0,110.0
71.0,656.0
43.0,291.0
99.0,99.0
86.0,29.0
495.0,40.0
393.0,402.0
927.0,66.0
34.0,516.0
734.0,226.0
788.0,111.0
891.0,595.0
599.0,60.0
149.0,98.0
199.0,52.0
37.0,442.0
568.0,62.0
162.0,623.0
577.0,34.0
26.0,44.0
53.0,95.0
577.0,117.0
86.0,344.0
995.0,62.0
17.0,524.0
538.0,183.0
707.0,617.0
71.0,82.0
87.0,675.0
92.0,819.0
39.0,52.0
469.0,68.0
514.0,408.0
89.0,269.0
27.0,69.0
496.0,90.0
47.0,41.0
31.0,83.0
40.0,693.0
10.0,72.0
27.0,30.0
33.0,304.0
733.0,35.0
687.0,785.0
915.0,92.0
895.0,79.0
87.0,720.0
277.0,355.0
660.0,302.0
12.0,87.0
62.0,41.0
907.0,76.0
64.0,30.0
30.0,414.0
260.0,89.0
624.0,761.0
71.0,116.0
92.0,39.0
59.0,394.0
62.0,54.0
13.0,72.0
819.0,719.0
279.0,97.0
805.0,542.0
351.0,368.0
581.0,50.0
73.0,92.0
90.0,67.0
295.0,117.0
82.0,37.0
600.0,666.0
47.0,496.0
291.0,738.0
765.0,330.0
47.0,535.0
571.0,218.0
56.0,85.0
474.0,33.0
70.0,74.0
67.0,53.0
605.0,108.0
28.0,587.0
163.0,339.0
241.0,820.0
39.0,29.0
447.0,34.0
15.0,59.0
148.0,82.0
41.0,293.0
741.0,37.0
770.0,373.0
26.0,93.0
32.0,67.0
587.0,671.0
39.0,62.0
355.0,623.0
19.0,115.0
17.0,61.0
202.0,84.0
79.0,444.0
706.0,672.0
464.0,610.0
992.0,222.0
98.0,44.0
50.0,67.0
95.0,104.0
44.0,432.0
40.0,43.0
454.0,85.0
41.0,582.0
415.0,213.0
886.0,58.0
61.0,376.0
708.0,64.0
64.0,452.0
850.0,275.0
96.0,38.0
49.0,643.0
119.0,83.0
386.0,45.0
55.0,81.0
393.0,215.0
226.0,646.0
238.0,805.0
553.0,742.0
77.0,43.0
824.0,65.0
736.0,433.0
802.0,74.0
88.0,60.0
82.0,90.0
41.0,264.0
567.0,33.0
21.0,80.0
148.0,327.0
973.0,599.0
790.0,802.0
100.0,98.0
76.0,285.0
672.0,47.0
62.0,69.0
453.0,467.0
21.0,386.0
77.0,28.0
440.0,687.0
817.0,39.0
41.0,67.0
300.0,673.0
746.0,29.0
550.0,463.0
39.0,359.0
164.0,46.0
693.0,290.0
894.0,95.0
523.0,36.0
68.0,41.0
65.0,712.0
41.0,410.0
40.0,132.0
17.0,71.0
31.0,52.0
45.0,519.0
488.0,100.0
63.0,321.0
29.0,32.0
52.0,351.0
821.0,602.0
34.0,60.0
55.0,35.0
875.0,83.0
87.0,97.0
227.0,63.0
75.0,97.0
680.0,248.0
26.0,34.0
36.0,345.0
67.0,50.0
489.0,500.0
934.0,632.0
47.0,53.0
411.0,288.0
168.0,94.0
793.0,584.0
90.0,534.0
105.0,58.0
874.0,39.0
452.0,393.0
78.0,29.0
278.0,45.0
21.0,694.0
980.0,611.0
50.0,100.0
464.0,148.0
80.0,69.0
781.0,61.0
62.0,451.0
504.0,86.0
28.0,686.0
800.0,424.0
202.0,256.0
129.0,100.0
285.0,69.0
16.0,42.0
382.0,33.0
779.0,575.0
25.0,489.0
304.0,57.0
822.0,333.0
155.0,233.0
471.0,82.0
47.0,817.0
51.0,49.0
614.0,118.0
409.0,47.0
27.0,90.0
70.0,466.0
971.0,35.0
341.0,349.0
67.0,67.0
33.0,667.0
276.0,106.0
59.0,34.0
320.0,318.0
53.0,794.0
70.0,343.0
63.0,556.0
490.0,32.0
536.0,56.0
55.0,79.0
763.0,303.0
29.0,173.0
62.0,507.0
35.0,70.0
80.0,697.0
49.0,90.0
84.0,30.0
86.0,51.0
271.0,329.0
739.0,33.0
755.0,260.0
118.0,508.0
65.0,93.0
778.0,55.0
21.0,51.0
194.0,553.0
710.0,58.0
826.0,49.0
819.0,577.0
656.0,99.0
69.0,488.0
759.0,174.0
491.0,88.0
92.0,64.0
248.0,43.0
89.0,304.0
55.0,768.0
215.0,30.0
28.0,430.0
67.0,77.0
74.0,638.0
616.0,87.0
643.0,304.0
35.0,42.0
843.0,523.0
71.0,74.0
386.0,52.0
269.0,85.0
447.0,418.0
93.0,739.0
925.0,30.0
12.0,74.0
88.0,819.0
677.0,42.0
223.0,736.0
291.0,96.0
573.0,421.0
29.0,225.0
500.0,82.0
703.0,54.0
882.0,96.0
83.0,66.0
155.0,231.0
60.0,543.0
11.0,709.0
974.0,71.0
75.0,657.0
20.0,330.0
70.0,606.0
621.0,33.0
47.0,100.0
90.0,81.0
80.0,61.0
95.0,275.0
36.0,811.0
414.0,663.0
40.0,88.0
887.0,57.0
716.0,187.0
527.0,568.0
71.0,45.0
571.0,66.0
90.0,453.0
15.0,174.0
544.0,77.0
507.0,34.0
828.0,343.0
58.0,88.0
917.0,773.0
589.0,60.0
105.0,602.0
43.0,87.0
941.0,66.0
1000.0,162.0
754.0,483.0
15.0,48.0
981.0,59.0
60.0,591.0
839.0,665.0
83.0,652.0
108.0,374.0
210.0,77.0
277.0,767.0
752.0,37.0
78.0,258.0
803.0,99.0
653.0,65.0
66.0,477.0
708.0,202.0
57.0,71.0
15.0,711.0
71.0,87.0
48.0,590.0
24.0,59.0
890.0,48.0
56.0,751.0
414.0,413.0
43.0,41.0
24.0,234.0
44.0,790.0
11.0,79.0
98.0,75.0
41.0,104.0
82.0,80.0
78.0,223.0
623.0,769.0
378.0,804.0
905.0,77.0
84.0,120.0
136.0,51.0
91.0,506.0
94.0,120.0
951.0,51.0
506.0,77.0
49.0,506.0
772.0,769.0
672.0,223.0
19.0,804.0
292.0,80.0
590.0,231.0
72.0,47.0
56.0,155.0
426.0,66.0
102.0,97.0
71.0,471.0
817.0,656.0
24.0,707.0
274.0,125.0
172.0,89.0
438.0,71.0
82.0,570.0
14.0,364.0
32.0,36.0
310.0,57.0
366.0,47.0
33.0,109.0
69.0,614.0
16.0,75.0
206.0,469.0
89.0,84.0
30.0,61.0
931.0,755.0
28.0,317.0
311.0,42.0
591.0,70.0
625.0,32.0
955.0,819.0
50.0,514.0
373.0,51.0
699.0,82.0
369.0,423.0
77.0,700.0
260.0,585.0
618.0,675.0
301.0,414.0
277.0,89.0
47.0,272.0
14.0,58.0
44.0,41.0
385.0,67.0
40.0,38.0
996.0,67.0
150.0,45.0
939.0,320.0
138.0,668.0
12.0,447.0
55.0,32.0
371.0,378.0
22.0,99.0
14.0,57.0
36.0,567.0
228.0,46.0
183.0,202.0
694.0,462.0
54.0,38.0
91.0,384.0
72.0,100.0
45.0,666.0
689.0,67.0
67.0,46.0
398.0,188.0
73.0,333.0
924.0,33.0
69.0,464.0
940.0,98.0
206.0,33.0
65.0,133.0
58.0,768.0
74.0,46.0
47.0,463.0
12.0,77.0
356.0,96.0
77.0,331.0
26.0,610.0
25.0,301.0
197.0,30.0
39.0,55.0
690.0,715.0
78.0,92.0
18.0,71.0
996.0,548.0
11.0,61.0
72.0,54.0
919.0,241.0
370.0,59.0
95.0,542.0
74.0,89.0
344.0,591.0
632.0,180.0
352.0,48.0
610.0,92.0
65.0,64.0
110.0,318.0
42.0,37.0
61.0,479.0
89.0,637.0
115.0,32.0
446.0,370.0
104.0,41.0
30.0,83.0
80.0,413.0
541.0,197.0
817.0,99.0
265.0,595.0
988.0,60.0
589.0,99.0
657.0,588.0
333.0,376.0
27.0,297.0
705.0,59.0
536.0,38.0
13.0,30.0
137.0,50.0
469.0,496.0
325.0,563.0
279.0,90.0
891.0,407.0
535.0,56.0
83.0,166.0
34.0,41.0
76.0,271.0
57.0,498.0
91.0,55.0
567.0,93.0
57.0,746.0
356.0,50.0
38.0,202.0
49.0,555.0
141.0,75.0
23.0,41.0
65.0,92.0
614.0,649.0
720.0,407.0
54.0,473.0
81.0,218.0
31.0,65.0
34.0,47.0
843.0,55.0
13.0,62.0
77.0,258.0
405.0,618.0
590.0,547.0
17.0,98.0
12.0,180.0
120.0,91.0
376.0,61.0
64.0,363.0
45.0,36.0
983.0,32.0
71.0,614.0
135.0,67.0
252.0,315.0
376.0,665.0
147.0,124.0
55.0,53.0
62.0,589.0
21.0,59.0
666.0,86.0
254.0,527.0
595.0,96.0
34.0,50.0
41.0,786.0
132.0,502.0
991.0,762.0
100.0,76.0
571.0,147.0
47.0,89.0
544.0,79.0
35.0,53.0
100.0,577.0
729.0,99.0
67.0,37.0
902.0,58.0
94.0,532.0
624.0,104.0
34.0,371.0
977.0,817.0
12.0,307.0
107.0,720.0
47.0,330.0
542.0,33.0
972.0,31.0
108.0,72.0
633.0,82.0
399.0,147.0
589.0,788.0
23.0,79.0
18.0,765.0
241.0,36.0
611.0,294.0
46.0,360.0
486.0,93.0
202.0,29.0
53.0,77.0
878.0,92.0
100.0,359.0
30.0,87.0
271.0,77.0
393.0,770.0
79.0,211.0
654.0,36.0
762.0,37.0
37.0,85.0
720.0,144.0
22.0,250.0
90.0,720.0
116.0,72.0
14.0,369.0
678.0,755.0
37.0,521.0
37.0,93.0
16.0,76.0
938.0,237.0
777.0,564.0
93.0,52.0
918.0,56.0
17.0,75.0
301.0,755.0
94.0,186.0
99.0,91.0
44.0,51.0
339.0,253.0
100.0,510.0
99.0,80.0
51.0,57.0
11.0,53.0
67.0,327.0
124.0,33.0
498.0,534.0
39.0,797.0
17.0,567.0
857.0,107.0
414.0,525.0
91.0,134.0
844.0,85.0
997.0,53.0
88.0,95.0
685.0,69.0
618.0,690.0
584.0,793.0
39.0,544.0
225.0,734.0
39.0,73.0
93.0,54.0
36.0,153.0
912.0,79.0
28.0,91.0
994.0,91.0
17.0,544.0
60.0,238.0
42.0,60.0
985.0,605.0
228.0,54.0
330.0,179.0
66.0,264.0
955.0,168.0
98.0,422.0
912.0,600.0
728.0,42.0
96.0,98.0
611.0,60.0
351.0,213.0
94.0,50.0
202.0,496.0
133.0,603.0
45.0,42.0
303.0,60.0
84.0,89.0
613.0,419.0
874.0,54.0
69.0,399.0
404.0,40.0
988.0,97.0
77.0,704.0
60.0,70.0
34.0,130.0
64.0,544.0
11.0,76.0
462.0,38.0
60.0,381.0
558.0,160.0
12.0,614.0
88.0,90.0
745.0,762.0
706.0,61.0
366.0,55.0
668.0,763.0
503.0,76.0
304.0,550.0
69.0,45.0
10.0,139.0
43.0,452.0
180.0,84.0
395.0,81.0
381.0,56.0
697.0,90.0
536.0,494.0
213.0,563.0
721.0,807.0
379.0,129.0
74.0,49.0
42.0,544.0
408.0,54.0
601.0,41.0
40.0,62.0
188.0,624.0
101.0,82.0
226.0,154.0
401.0,409.0
990.0,818.0
77.0,611.0
685.0,98.0
78.0,500.0
893.0,61.0
124.0,196.0
20.0,50.0
51.0,386.0
94.0,39.0
526.0,817.0
237.0,516.0
29.0,334.0
363.0,33.0
752.0,52.0
632.0,75.0
354.0,753.0
62.0,82.0
169.0,271.0
709.0,412.0
610.0,41.0
33.0,94.0
908.0,157.0
31.0,800.0
498.0,605.0
22.0,80.0
61.0,61.0
715.0,105.0
32.0,618.0
952.0,790.0
39.0,54.0
991.0,62.0
25.0,251.0
400.0,79.0
602.0,538.0
464.0,51.0
42.0,119.0
20.0,242.0
458.0,774.0
14.0,514.0
95.0,77.0
91.0,83.0
357.0,50.0
120.0,206.0
336.0,573.0
339.0,228.0
933.0,57.0
37.0,84.0
407.0,499.0
190.0,97.0
43.0,45.0
41.0,31.0
624.0,452.0
365.0,637.0
637.0,64.0
62.0,307.0
755.0,693.0
11.0,69.0
83.0,73.0
25.0,49.0
99.0,195.0
543.0,488.0
94.0,359.0
100.0,729.0
334.0,36.0
21.0,89.0
914.0,74.0
174.0,593.0
19.0,81.0
804.0,808.0
91.0,35.0
59.0,352.0
312.0,742.0
73.0,30.0
359.0,59.0
23.0,300.0
84.0,46.0
637.0,318.0
542.0,460.0
98.0,32.0
920.0,57.0
644.0,100.0
30.0,212.0
87.0,573.0
283.0,95.0
31.0,317.0
256.0,32.0
706.0,117.0
144.0,75.0
54.0,745.0
100.0,33.0
71.0,333.0
85.0,450.0
173.0,730.0
788.0,144.0
803.0,45.0
445.0,304.0
609.0,87.0
49.0,73.0
310.0,30.0
99.0,731.0
59.0,40.0
595.0,220.0
37.0,162.0
72.0,73.0
16.0,79.0
33.0,794.0
117.0,398.0
41.0,291.0
37.0,632.0
58.0,89.0
92.0,33.0
97.0,325.0
96.0,444.0
52.0,29.0
24.0,63.0
903.0,44.0
90.0,41.0
676.0,104.0
668.0,72.0
242.0,570.0
16.0,415.0
364.0,88.0
11.0,57.0
970.0,716.0
56.0,485.0
419.0,94.0
840.0,727.0
23.0,73.0
882.0,402.0
477.0,40.0
713.0,48.0
806.0,266.0
100.0,366.0
75.0,81.0
300.0,37.0
37.0,96.0
737.0,278.0
433.0,59.0
38.0,805.0
988.0,588.0
855.0,30.0
889.0,301.0
77.0,368.0
23.0,703.0
631.0,70.0
987.0,88.0
318.0,203.0
380.0,37.0
811.0,75.0
31.0,754.0
57.0,817.0
820.0,97.0
44.0,277.0
58.0,82.0
90.0,34.0
99.0,338.0
45.0,263.0
532.0,150.0
83.0,38.0
60.0,72.0
472.0,718.0
89.0,381.0
565.0,94.0
43.0,80.0
69.0,678.0
11.0,147.0
390.0,68.0
26.0,800.0
20.0,39.0
10.0,276.0
48.0,393.0
544.0,567.0
870.0,748.0
42.0,413.0
585.0,41.0
31.0,86.0
87.0,30.0
568.0,57.0
667.0,75.0
32.0,295.0
30.0,804.0
68.0,389.0
337.0,485.0
211.0,579.0
382.0,80.0
79.0,58.0
82.0,163.0
525.0,39.0
188.0,48.0
69.0,148.0
907.0,80.0
742.0,640.0
318.0,803.0
12.0,449.0
70.0,64.0
997.0,45.0
26.0,97.0
620.0,277.0
53.0,96.0
534.0,47.0
889.0,715.0
82.0,71.0
72.0,109.0
100.0,471.0
17.0,407.0
516.0,597.0
46.0,41.0
30.0,87.0
11.0,60.0
10.0,232.0
38.0,105.0
341.0,276.0
49.0,732.0
69.0,100.0
384.0,73.0
416.0,380.0
202.0,82.0
409.0,38.0
962.0,809.0
19.0,31.0
440.0,100.0
79.0,66.0
91.0,48.0
69.0,307.0
28.0,662.0
711.0,81.0
109.0,482.0
445.0,446.0
340.0,115.0
76.0,688.0
225.0,571.0
31.0,779.0
14.0,69.0
97.0,78.0
56.0,57.0
81.0,45.0
37.0,43.0
455.0,87.0
632.0,667.0
946.0,67.0
26.0,63.0
86.0,635.0
76.0,203.0
38.0,435.0
32.0,90.0
527.0,734.0
115.0,33.0
689.0,455.0
42.0,333.0
557.0,175.0
59.0,45.0
23.0,73.0
919.0,393.0
170.0,71.0
14.0,167.0
95.0,88.0
585.0,224.0
266.0,707.0
46.0,39.0
832.0,668.0
16.0,88.0
451.0,165.0
314.0,486.0
223.0,49.0
821.0,67.0
63.0,97.0
33.0,32.0
38.0,710.0
277.0,323.0
60.0,33.0
906.0,85.0
547.0,71.0
179.0,89.0
318.0,329.0
898.0,74.0
30.0,194.0
32.0,742.0
42.0,213.0
739.0,376.0
48.0,86.0
100.0,38.0
30.0,89.0
869.0,98.0
51.0,662.0
17.0,111.0
68.0,34.0
62.0,337.0
835.0,66.0
256.0,225.0
12.0,58.0
914.0,51.0
567.0,40.0
606.0,401.0
20.0,88.0
464.0,579.0
81.0,511.0
53.0,192.0
437.0,416.0
763.0,686.0
51.0,79.0
24.0,69.0
64.0,91.0
773.0,42.0
769.0,790.0
83.0,53.0
979.0,527.0
544.0,42.0
728.0,419.0
41.0,99.0
20.0,581.0
98.0,58.0
823.0,267.0
359.0,50.0
818.0,62.0
862.0,677.0
46.0,82.0
516.0,503.0
435.0,252.0
47.0,623.0
638.0,68.0
100.0,542.0
94.0,38.0
50.0,54.0
57.0,379.0
768.0,31.0
293.0,62.0
75.0,91.0
981.0,621.0
23.0,313.0
906.0,377.0
218.0,100.0
46.0,619.0
32.0,38.0
59.0,83.0
805.0,62.0
592.0,222.0
97.0,70.0
253.0,620.0
20.0,92.0
18.0,62.0
43.0,700.0
350.0,261.0
59.0,398.0
489.0,40.0
203.0,307.0
668.0,97.0
978.0,63.0
893.0,713.0
52.0,41.0
12.0,625.0
956.0,31.0
82.0,415.0
90.0,71.0
666.0,231.0
92.0,56.0
97.0,75.0
13.0,755.0
645.0,97.0
13.0,565.0
86.0,405.0
998.0,41.0
96.0,58.0
710.0,82.0
889.0,580.0
511.0,325.0
316.0,124.0
89.0,33.0
80.0,235.0
40.0,38.0
61.0,76.0
66.0,122.0
28.0,279.0
34.0,762.0
952.0,382.0
116.0,88.0
83.0,801.0
1000.0,54.0
60.0,29.0
66.0,80.0
37.0,540.0
96.0,286.0
842.0,602.0
84.0,94.0
487.0,60.0
452.0,287.0
12.0,376.0
71.0,50.0
970.0,584.0
655.0,58.0
748.0,498.0
429.0,29.0
386.0,38.0
825.0,82.0
99.0,164.0
886.0,92.0
88.0,651.0
297.0,46.0
186.0,65.0
258.0,462.0
803.0,324.0
479.0,32.0
413.0,71.0
45.0,89.0
10.0,168.0
67.0,447.0
15.0,276.0
700.0,45.0
90.0,713.0
73.0,62.0
100.0,54.0
492.0,170.0
58.0,617.0
17.0,88.0
27.0,541.0
352.0,99.0
989.0,74.0
76.0,149.0
761.0,739.0
76.0,85.0
73.0,96.0
28.0,49.0
93.0,485.0
904.0,249.0
71.0,48.0
62.0,696.0
85.0,116.0
337.0,482.0
12.0,70.0
99.0,78.0
32.0,781.0
59.0,560.0
99.0,191.0
454.0,71.0
833.0,491.0
15.0,56.0
111.0,49.0
57.0,706.0
34.0,97.0
263.0,115.0
79.0,90.0
22.0,311.0
74.0,57.0
18.0,571.0
926.0,445.0
402.0,31.0
978.0,45.0
597.0,99.0
761.0,622.0
317.0,74.0
95.0,437.0
32.0,295.0
56.0,62.0
652.0,44.0
810.0,745.0
61.0,30.0
80.0,108.0
553.0,269.0
788.0,447.0
470.0,86.0
333.0,59.0
297.0,587.0
31.0,45.0
33.0,587.0
13.0,59.0
906.0,241.0
869.0,325.0
18.0,83.0
228.0,50.0
35.0,504.0
21.0,33.0
951.0,143.0
71.0,67.0
398.0,356.0
56.0,674.0
27.0,56.0
92.0,558.0
264.0,91.0
52.0,36.0
926.0,65.0
156.0,99.0
16.0,36.0
538.0,365.0
34.0,653.0
15.0,87.0
79.0,137.0
555.0,640.0
988.0,45.0
20.0,87.0
33.0,454.0
969.0,97.0
512.0,239.0
854.0,64.0
535.0,381.0
521.0,38.0
39.0,67.0
743.0,667.0
16.0,47.0
51.0,98.0
781.0,466.0
101.0,173.0
864.0,91.0
111.0,789.0
197.0,109.0
40.0,79.0
894.0,453.0
153.0,555.0
364.0,45.0
97.0,55.0
476.0,82.0
970.0,310.0
742.0,426.0
53.0,66.0
307.0,657.0
23.0,818.0
966.0,31.0
82.0,47.0
55.0,43.0
896.0,472.0
69.0,283.0
716.0,40.0
40.0,63.0
315.0,97.0
675.0,812.0
440.0,632.0
681.0,81.0
368.0,401.0
408.0,512.0
32.0,87.0
69.0,67.0
27.0,563.0
33.0,51.0
670.0,674.0
73.0,56.0
954.0,256.0
24.0,782.0
525.0,302.0
248.0,172.0
874.0,78.0
91.0,63.0
609.0,337.0
157.0,30.0
790.0,34.0
89.0,627.0
163.0,69.0
533.0,91.0
586.0,101.0
21.0,514.0
15.0,689.0
711.0,296.0
78.0,30.0
64.0,51.0
38.0,725.0
41.0,73.0
69.0,31.0
463.0,424.0
10.0,92.0
935.0,310.0
262.0,119.0
52.0,42.0
74.0,87.0
60.0,66.0
51.0,197.0
98.0,99.0
727.0,53.0
57.0,661.0
77.0,526.0
110.0,90.0
533.0,415.0
773.0,618.0
71.0,42.0
824.0,82.0
28.0,62.0
571.0,125.0
74.0,71.0
455.0,390.0
227.0,100.0
152.0,65.0
71.0,706.0
580.0,29.0
83.0,648.0
63.0,292.0
945.0,39.0
192.0,391.0
67.0,39.0
67.0,743.0
294.0,237.0
582.0,63.0
845.0,633.0
26.0,74.0
79.0,90.0
89.0,553.0
249.0,694.0
616.0,55.0
451.0,779.0
21.0,36.0
77.0,78.0
55.0,69.0
42.0,129.0
77.0,359.0

